BEBOP VIII. SOPHIE radial velocities reveal an eccentric, circumbinary brown dwarf

Circumbinary configurations offer a test of planet formation in an altered environment, where the inner binary has perturbed a protoplanetary disc. Comparisons of the physical and orbital parameters between the circumbinary planet population and the population of exoplanets orbiting single stars will reveal how these disc perturbations affect the assembly of planets. Circumbinary exoplanets detected thus far typically have masses $< 3 \,\rm M_{jup}$ raising the question of whether high-mass circumbinary planets are possible, and also whether population features such as the brown dwarf desert would appear in circumbinary configurations like for single star systems. Here, we report observations taken with the SOPHIE high-resolution spectrograph. These observations reveal an $m_{\rm b}\,\sin i_{\rm b} = 20.9 \,\rm M_{jup}$ outer companion, on an eccentric ($e = 0.43$), $1800\,\rm d$ orbit, which we call BEBOP-4 (AB) b. Using dynamical arguments we constrain the true mass $m_{\rm b}< 26.3 \,\rm M_{jup}$. The inner binary's two eclipsing stellar components have masses $M_{\rm A} = 1.51\,\rm M_\odot$, and $M_{\rm B} = 0.46\,\rm M_\odot$. Their orbital period is $72\,\rm d$, and their eccentricity is $0.27$. This system contains the longest period binary surveyed by the BEBOP project. BEBOP-4b is expected to be detectable using Gaia DR4 single epoch astrometric measurements. Despite a large period ratio of $\sim 25:1$, the substantial eccentricities of both orbits mean that the outer orbit is on the edge of orbital stability, and located in between two destabilising secular resonances. Should the outer companion survive, the BEBOP-4 system appears like a precursor to several post-common envelope binaries exhibiting eclipse timing variations where very massive circumbinary companions have been proposed.

==> TableA1.txt <==
Time	Vrad	s-Vrad	FWHM	Bisector Span
[BJD - 2400000]	[km s-1]	[km s-1]	[km s-1]	[km s-1]
----	----	------	----	-------------
58491.71259	-8.7318	0.0117	10.6297	-0.0500
58492.64226	-8.0309	0.0035	10.4485	0.0019
58537.49195	3.9227	0.0018	10.4978	0.0037
58538.63542	2.9985	0.0033	10.4786	-0.0123
58539.57288	2.2408	0.0020	10.4625	0.0026
58542.53512	-0.0717	0.0019	10.4434	-0.0016
58554.56388	-8.1877	0.0041	10.4598	0.0005
58559.53582	-9.7192	0.0021	10.4891	0.0048
58566.48890	-6.0699	0.0018	10.4983	0.0079
58615.39100	-0.7871	0.0032	10.4489	-0.0087
58632.41799	-9.7629	0.0043	10.4493	0.0195
58853.61602	-7.1297	0.0026	10.4500	-0.0085
58860.59606	6.3179	0.0022	10.5065	0.0191
58901.58528	0.3441	0.0041	10.4749	0.0167
58907.55645	-4.1570	0.0025	10.4664	0.0066
58914.46217	-8.4410	0.0029	10.4853	0.0081
58918.47879	-9.8380	0.0033	10.4837	0.0141
58924.49174	-8.2787	0.0031	10.4670	0.0052
58999.45405	-4.7560	0.0030	10.5347	0.0071
59186.70116	2.3326	0.0023	10.4431	-0.0099
59271.47422	-6.9093	0.0019	10.5352	0.0071
59277.53426	-9.7090	0.0046	10.5007	0.0349
59544.70327	4.1461	0.0035	10.4775	0.0081
59547.69428	1.7627	0.0048	10.4020	0.0132
59549.65688	0.2234	0.0033	10.4779	0.0051
59551.68819	-1.3270	0.0035	10.4592	-0.0045
59563.65668	-8.8874	0.0019	10.4781	0.0024
59569.65054	-9.4736	0.0022	10.4815	-0.0079
59595.64463	20.2181	0.0026	10.4519	0.0004
59597.67188	19.1117	0.0027	10.4387	0.0147
59606.58607	12.4275	0.0031	10.4099	0.0279
59620.55505	1.0884	0.0032	10.4562	-0.0004
59635.52895	-8.8121	0.0037	10.4694	0.0104
59644.60100	-7.6607	0.0048	10.4315	-0.0213
59648.58000	-1.9271	0.0036	10.4400	-0.0048
59679.50840	11.6876	0.0039	10.4321	0.0152
59689.47297	3.5249	0.0033	10.4298	0.0097
59703.42891	-6.7219	0.0033	10.3976	0.0062
59709.49403	-9.4383	0.0030	10.4575	-0.0137
59718.53782	-5.3255	0.0032	10.4523	0.0246
59722.46460	2.2405	0.0037	10.4018	0.0045
59728.42578	15.6893	0.0055	10.4586	-0.0192
59731.36069	19.6252	0.0031	10.3996	-0.0148
59741.44020	19.2510	0.0023	10.3860	0.0128
59744.40568	17.2556	0.0034	10.4515	0.0024
59770.35912	-3.3180	0.0035	10.4335	-0.0022
59921.65526	-7.9922	0.0047	10.4792	0.0194
59954.66702	20.6516	0.0031	10.4548	0.0020
59956.62189	19.6875	0.0047	10.4819	-0.0537
60008.51670	-1.6972	0.0039	10.4672	0.0293
60016.54193	16.1443	0.0045	10.4225	-0.0130
60037.56070	13.1839	0.0036	10.4336	0.0007
60040.48115	10.7886	0.0038	10.4367	0.0118
60065.49599	-7.9501	0.0033	10.5149	0.0005
60070.48927	-9.6134	0.0033	10.4760	-0.0224
60086.42507	12.0626	0.0034	10.4086	-0.0101
60120.39316	4.2841	0.0034	10.4625	0.0044
60130.39260	-3.4548	0.0030	10.4529	-0.0133
60134.37139	-6.1483	0.0028	10.4645	-0.0253
60288.68283	-9.5851	0.0038	10.4600	-0.0040
60293.69433	-6.1021	0.0035	10.4812	-0.0032
60313.69696	20.9442	0.0029	10.3833	0.0133
60316.71702	19.5331	0.0053	10.3636	0.0071
60325.60521	13.0035	0.0030	10.4334	-0.0103
60330.66027	8.8568	0.0029	10.4212	0.0088
60365.56386	-6.2462	0.0031	10.4867	0.0144
60369.58676	0.8866	0.0031	10.4664	0.0422
60376.58372	16.4524	0.0034	10.3905	-0.0059
60378.62953	19.1810	0.0034	10.3889	0.0122
60418.44175	-3.6458	0.0042	10.4480	-0.0359
60424.45937	-7.5130	0.0042	10.4028	0.0397
60464.44600	16.9455	0.0034	10.4332	0.0020
60483.37189	1.6991	0.0040	10.3955	-0.0427
60485.39048	0.1077	0.0045	10.4093	0.0094
60630.68770	-1.0254	0.0032	10.4454	-0.0162
60653.67890	-6.0926	0.0046	10.4590	-0.0109
60668.67833	20.6601	0.0059	10.4081	-0.0385
60684.65787	13.4623	0.0022	10.4271	0.0100
60699.68725	1.2249	0.0039	10.4251	-0.0111
60701.65134	-0.3070	0.0060	10.4683	0.0062
60720.56465	-9.7963	0.0041	10.4648	-0.0180
60722.55497	-9.0517	0.0034	10.4725	-0.0011
60733.55300	10.4815	0.0053	10.4076	-0.0359
60734.55731	12.7036	0.0027	10.4154	-0.0087

